Instrument Validity for Heterogeneous Causal Effects

This paper provides a general framework for testing instrument validity in heterogeneous causal effect models. The generalization includes the cases where the treatment can be multivalued ordered or unordered. Based on a series of testable implications, we propose a nonparametric test which is proved to be asymptotically size controlled and consistent. Compared to the tests in the literature, our test can be applied in more general settings and may achieve power improvement. Refutation of instrument validity by the test helps detect invalid instruments that may yield implausible results on causal effects. Evidence that the test performs well on finite samples is provided via simulations. We revisit the empirical study on return to schooling to demonstrate application of the proposed test in practice. An extended continuous mapping theorem and an extended delta method, which may be of independent interest, are provided to establish the asymptotic distribution of the test statistic under null.

==> H0DGP2P0.txt <==
  -2.0000000e+00   2.6995483e-01
  -1.9595960e+00   2.9243619e-01
  -1.9191919e+00   3.1627303e-01
  -1.8787879e+00   3.4149489e-01
  -1.8383838e+00   3.6812667e-01
  -1.7979798e+00   3.9618805e-01
  -1.7575758e+00   4.2569298e-01
  -1.7171717e+00   4.5664912e-01
  -1.6767677e+00   4.8905734e-01
  -1.6363636e+00   5.2291121e-01
  -1.5959596e+00   5.5819655e-01
  -1.5555556e+00   5.9489095e-01
  -1.5151515e+00   6.3296340e-01
  -1.4747475e+00   6.7237391e-01
  -1.4343434e+00   7.1307322e-01
  -1.3939394e+00   7.5500256e-01
  -1.3535354e+00   7.9809344e-01
  -1.3131313e+00   8.4226756e-01
  -1.2727273e+00   8.8743680e-01
  -1.2323232e+00   9.3350319e-01
  -1.1919192e+00   9.8035914e-01
  -1.1515152e+00   1.0278876e+00
  -1.1111111e+00   1.0759623e+00
  -1.0707071e+00   1.1244484e+00
  -1.0303030e+00   1.1732025e+00
  -9.8989899e-01   1.2220739e+00
  -9.4949495e-01   1.2709048e+00
  -9.0909091e-01   1.3195308e+00
  -8.6868687e-01   1.3677827e+00
  -8.2828283e-01   1.4154863e+00
  -7.8787879e-01   1.4624643e+00
  -7.4747475e-01   1.5085367e+00
  -7.0707071e-01   1.5535224e+00
  -6.6666667e-01   1.5972400e+00
  -6.2626263e-01   1.6395092e+00
  -5.8585859e-01   1.6801520e+00
  -5.4545455e-01   1.7189937e+00
  -5.0505051e-01   1.7558646e+00
  -4.6464646e-01   1.7906008e+00
  -4.2424242e-01   1.8230457e+00
  -3.8383838e-01   1.8530509e+00
  -3.4343434e-01   1.8804776e+00
  -3.0303030e-01   1.9051975e+00
  -2.6262626e-01   1.9270939e+00
  -2.2222222e-01   1.9460623e+00
  -1.8181818e-01   1.9620120e+00
  -1.4141414e-01   1.9748657e+00
  -1.0101010e-01   1.9845613e+00
  -6.0606061e-02   1.9910514e+00
  -2.0202020e-02   1.9943044e+00
   2.0202020e-02   1.9943044e+00
   6.0606061e-02   1.9910514e+00
   1.0101010e-01   1.9845613e+00
   1.4141414e-01   1.9748657e+00
   1.8181818e-01   1.9620120e+00
   2.2222222e-01   1.9460623e+00
   2.6262626e-01   1.9270939e+00
   3.0303030e-01   1.9051975e+00
   3.4343434e-01   1.8804776e+00
   3.8383838e-01   1.8530509e+00
   4.2424242e-01   1.8230457e+00
   4.6464646e-01   1.7906008e+00
   5.0505051e-01   1.7558646e+00
   5.4545455e-01   1.7189937e+00
   5.8585859e-01   1.6801520e+00
   6.2626263e-01   1.6395092e+00
   6.6666667e-01   1.5972400e+00
   7.0707071e-01   1.5535224e+00
   7.4747475e-01   1.5085367e+00
   7.8787879e-01   1.4624643e+00
   8.2828283e-01   1.4154863e+00
   8.6868687e-01   1.3677827e+00
   9.0909091e-01   1.3195308e+00
   9.4949495e-01   1.2709048e+00
   9.8989899e-01   1.2220739e+00
   1.0303030e+00   1.1732025e+00
   1.0707071e+00   1.1244484e+00
   1.1111111e+00   1.0759623e+00
   1.1515152e+00   1.0278876e+00
   1.1919192e+00   9.8035914e-01
   1.2323232e+00   9.3350319e-01
   1.2727273e+00   8.8743680e-01
   1.3131313e+00   8.4226756e-01
   1.3535354e+00   7.9809344e-01
   1.3939394e+00   7.5500256e-01
   1.4343434e+00   7.1307322e-01
   1.4747475e+00   6.7237391e-01
   1.5151515e+00   6.3296340e-01
   1.5555556e+00   5.9489095e-01
   1.5959596e+00   5.5819655e-01
   1.6363636e+00   5.2291121e-01
   1.6767677e+00   4.8905734e-01
   1.7171717e+00   4.5664912e-01
   1.7575758e+00   4.2569298e-01
   1.7979798e+00   3.9618805e-01
   1.8383838e+00   3.6812667e-01
   1.8787879e+00   3.4149489e-01
   1.9191919e+00   3.1627303e-01
   1.9595960e+00   2.9243619e-01
   2.0000000e+00   2.6995483e-01


==> H0DGP2P1.txt <==
  -2.0000000e+00   2.6995483e-01
  -1.9595960e+00   2.9243619e-01
  -1.9191919e+00   3.1627303e-01
  -1.8787879e+00   3.4149489e-01
  -1.8383838e+00   3.6812667e-01
  -1.7979798e+00   3.9618805e-01
  -1.7575758e+00   4.2569298e-01
  -1.7171717e+00   4.5664912e-01
  -1.6767677e+00   4.8905734e-01
  -1.6363636e+00   5.2291121e-01
  -1.5959596e+00   5.5819655e-01
  -1.5555556e+00   5.9489095e-01
  -1.5151515e+00   6.3296340e-01
  -1.4747475e+00   6.7237391e-01
  -1.4343434e+00   7.1307322e-01
  -1.3939394e+00   7.5500256e-01
  -1.3535354e+00   7.9809344e-01
  -1.3131313e+00   8.4226756e-01
  -1.2727273e+00   8.8743680e-01
  -1.2323232e+00   9.3350319e-01
  -1.1919192e+00   9.8035914e-01
  -1.1515152e+00   1.0278876e+00
  -1.1111111e+00   1.0759623e+00
  -1.0707071e+00   1.1244484e+00
  -1.0303030e+00   1.1732025e+00
  -9.8989899e-01   1.2220739e+00
  -9.4949495e-01   1.2709048e+00
  -9.0909091e-01   1.3195308e+00
  -8.6868687e-01   1.3677827e+00
  -8.2828283e-01   1.4154863e+00
  -7.8787879e-01   1.4624643e+00
  -7.4747475e-01   1.5085367e+00
  -7.0707071e-01   1.5535224e+00
  -6.6666667e-01   1.5972400e+00
  -6.2626263e-01   1.6395092e+00
  -5.8585859e-01   1.6801520e+00
  -5.4545455e-01   1.7189937e+00
  -5.0505051e-01   1.7558646e+00
  -4.6464646e-01   1.7906008e+00
  -4.2424242e-01   1.8230457e+00
  -3.8383838e-01   1.8530509e+00
  -3.4343434e-01   1.8804776e+00
  -3.0303030e-01   1.9051975e+00
  -2.6262626e-01   1.9270939e+00
  -2.2222222e-01   1.9460623e+00
  -1.8181818e-01   1.9620120e+00
  -1.4141414e-01   1.9748657e+00
  -1.0101010e-01   1.9845613e+00
  -6.0606061e-02   1.9910514e+00
  -2.0202020e-02   1.9943044e+00
   2.0202020e-02   1.9943044e+00
   6.0606061e-02   1.9910514e+00
   1.0101010e-01   1.9845613e+00
   1.4141414e-01   1.9748657e+00
   1.8181818e-01   1.9620120e+00
   2.2222222e-01   1.9460623e+00
   2.6262626e-01   1.9270939e+00
   3.0303030e-01   1.9051975e+00
   3.4343434e-01   1.8804776e+00
   3.8383838e-01   1.8530509e+00
   4.2424242e-01   1.8230457e+00
   4.6464646e-01   1.7906008e+00
   5.0505051e-01   1.7558646e+00
   5.4545455e-01   1.7189937e+00
   5.8585859e-01   1.6801520e+00
   6.2626263e-01   1.6395092e+00
   6.6666667e-01   1.5972400e+00
   7.0707071e-01   1.5535224e+00
   7.4747475e-01   1.5085367e+00
   7.8787879e-01   1.4624643e+00
   8.2828283e-01   1.4154863e+00
   8.6868687e-01   1.3677827e+00
   9.0909091e-01   1.3195308e+00
   9.4949495e-01   1.2709048e+00
   9.8989899e-01   1.2220739e+00
   1.0303030e+00   1.1732025e+00
   1.0707071e+00   1.1244484e+00
   1.1111111e+00   1.0759623e+00
   1.1515152e+00   1.0278876e+00
   1.1919192e+00   9.8035914e-01
   1.2323232e+00   9.3350319e-01
   1.2727273e+00   8.8743680e-01
   1.3131313e+00   8.4226756e-01
   1.3535354e+00   7.9809344e-01
   1.3939394e+00   7.5500256e-01
   1.4343434e+00   7.1307322e-01
   1.4747475e+00   6.7237391e-01
   1.5151515e+00   6.3296340e-01
   1.5555556e+00   5.9489095e-01
   1.5959596e+00   5.5819655e-01
   1.6363636e+00   5.2291121e-01
   1.6767677e+00   4.8905734e-01
   1.7171717e+00   4.5664912e-01
   1.7575758e+00   4.2569298e-01
   1.7979798e+00   3.9618805e-01
   1.8383838e+00   3.6812667e-01
   1.8787879e+00   3.4149489e-01
   1.9191919e+00   3.1627303e-01
   1.9595960e+00   2.9243619e-01
   2.0000000e+00   2.6995483e-01


==> H0DGP2Q0.txt <==
  -2.0000000e+00   2.9695032e-01
  -1.9595960e+00   3.2167981e-01
  -1.9191919e+00   3.4790033e-01
  -1.8787879e+00   3.7564438e-01
  -1.8383838e+00   4.0493934e-01
  -1.7979798e+00   4.3580686e-01
  -1.7575758e+00   4.6826228e-01
  -1.7171717e+00   5.0231403e-01
  -1.6767677e+00   5.3796307e-01
  -1.6363636e+00   5.7520233e-01
  -1.5959596e+00   6.1401621e-01
  -1.5555556e+00   6.5438005e-01
  -1.5151515e+00   6.9625974e-01
  -1.4747475e+00   7.3961130e-01
  -1.4343434e+00   7.8438055e-01
  -1.3939394e+00   8.3050282e-01
  -1.3535354e+00   8.7790278e-01
  -1.3131313e+00   9.2649432e-01
  -1.2727273e+00   9.7618048e-01
  -1.2323232e+00   1.0268535e+00
  -1.1919192e+00   1.0783951e+00
  -1.1515152e+00   1.1306763e+00
  -1.1111111e+00   1.1835585e+00
  -1.0707071e+00   1.2368932e+00
  -1.0303030e+00   1.2905228e+00
  -9.8989899e-01   1.3442813e+00
  -9.4949495e-01   1.3979952e+00
  -9.0909091e-01   1.4514839e+00
  -8.6868687e-01   1.5045609e+00
  -8.2828283e-01   1.5570349e+00
  -7.8787879e-01   1.6087107e+00
  -7.4747475e-01   1.6593904e+00
  -7.0707071e-01   1.7088747e+00
  -6.6666667e-01   1.7569640e+00
  -6.2626263e-01   1.8034601e+00
  -5.8585859e-01   1.8481671e+00
  -5.4545455e-01   1.8908930e+00
  -5.0505051e-01   1.9314510e+00
  -4.6464646e-01   1.9696609e+00
  -4.2424242e-01   2.0053503e+00
  -3.8383838e-01   2.0383560e+00
  -3.4343434e-01   2.0685254e+00
  -3.0303030e-01   2.0957173e+00
  -2.6262626e-01   2.1198033e+00
  -2.2222222e-01   2.1406686e+00
  -1.8181818e-01   2.1582131e+00
  -1.4141414e-01   2.1723523e+00
  -1.0101010e-01   2.1830174e+00
  -6.0606061e-02   2.1901565e+00
  -2.0202020e-02   2.1937348e+00
   2.0202020e-02   2.1937348e+00
   6.0606061e-02   2.1901565e+00
   1.0101010e-01   2.1830174e+00
   1.4141414e-01   2.1723523e+00
   1.8181818e-01   2.1582131e+00
   2.2222222e-01   2.1406686e+00
   2.6262626e-01   2.1198033e+00
   3.0303030e-01   2.0957173e+00
   3.4343434e-01   2.0685254e+00
   3.8383838e-01   2.0383560e+00
   4.2424242e-01   2.0053503e+00
   4.6464646e-01   1.9696609e+00
   5.0505051e-01   1.9314510e+00
   5.4545455e-01   1.8908930e+00
   5.8585859e-01   1.8481671e+00
   6.2626263e-01   1.8034601e+00
   6.6666667e-01   1.7569640e+00
   7.0707071e-01   1.7088747e+00
   7.4747475e-01   1.6593904e+00
   7.8787879e-01   1.6087107e+00
   8.2828283e-01   1.5570349e+00
   8.6868687e-01   1.5045609e+00
   9.0909091e-01   1.4514839e+00
   9.4949495e-01   1.3979952e+00
   9.8989899e-01   1.3442813e+00
   1.0303030e+00   1.2905228e+00
   1.0707071e+00   1.2368932e+00
   1.1111111e+00   1.1835585e+00
   1.1515152e+00   1.1306763e+00
   1.1919192e+00   1.0783951e+00
   1.2323232e+00   1.0268535e+00
   1.2727273e+00   9.7618048e-01
   1.3131313e+00   9.2649432e-01
   1.3535354e+00   8.7790278e-01
   1.3939394e+00   8.3050282e-01
   1.4343434e+00   7.8438055e-01
   1.4747475e+00   7.3961130e-01
   1.5151515e+00   6.9625974e-01
   1.5555556e+00   6.5438005e-01
   1.5959596e+00   6.1401621e-01
   1.6363636e+00   5.7520233e-01
   1.6767677e+00   5.3796307e-01
   1.7171717e+00   5.0231403e-01
   1.7575758e+00   4.6826228e-01
   1.7979798e+00   4.3580686e-01
   1.8383838e+00   4.0493934e-01
   1.8787879e+00   3.7564438e-01
   1.9191919e+00   3.4790033e-01
   1.9595960e+00   3.2167981e-01
   2.0000000e+00   2.9695032e-01


==> H0DGP2Q1.txt <==
  -2.0000000e+00   2.4295935e-01
  -1.9595960e+00   2.6319257e-01
  -1.9191919e+00   2.8464572e-01
  -1.8787879e+00   3.0734540e-01
  -1.8383838e+00   3.3131400e-01
  -1.7979798e+00   3.5656925e-01
  -1.7575758e+00   3.8312368e-01
  -1.7171717e+00   4.1098421e-01
  -1.6767677e+00   4.4015160e-01
  -1.6363636e+00   4.7062009e-01
  -1.5959596e+00   5.0237690e-01
  -1.5555556e+00   5.3540186e-01
  -1.5151515e+00   5.6966706e-01
  -1.4747475e+00   6.0513652e-01
  -1.4343434e+00   6.4176590e-01
  -1.3939394e+00   6.7950230e-01
  -1.3535354e+00   7.1828409e-01
  -1.3131313e+00   7.5804081e-01
  -1.2727273e+00   7.9869312e-01
  -1.2323232e+00   8.4015287e-01
  -1.1919192e+00   8.8232323e-01
  -1.1515152e+00   9.2509883e-01
  -1.1111111e+00   9.6836607e-01
  -1.0707071e+00   1.0120035e+00
  -1.0303030e+00   1.0558823e+00
  -9.8989899e-01   1.0998666e+00
  -9.4949495e-01   1.1438143e+00
  -9.0909091e-01   1.1875777e+00
  -8.6868687e-01   1.2310044e+00
  -8.2828283e-01   1.2739377e+00
  -7.8787879e-01   1.3162179e+00
  -7.4747475e-01   1.3576831e+00
  -7.0707071e-01   1.3981702e+00
  -6.6666667e-01   1.4375160e+00
  -6.2626263e-01   1.4755583e+00
  -5.8585859e-01   1.5121368e+00
  -5.4545455e-01   1.5470943e+00
  -5.0505051e-01   1.5802781e+00
  -4.6464646e-01   1.6115407e+00
  -4.2424242e-01   1.6407411e+00
  -3.8383838e-01   1.6677458e+00
  -3.4343434e-01   1.6924299e+00
  -3.0303030e-01   1.7146778e+00
  -2.6262626e-01   1.7343845e+00
  -2.2222222e-01   1.7514561e+00
  -1.8181818e-01   1.7658108e+00
  -1.4141414e-01   1.7773791e+00
  -1.0101010e-01   1.7861051e+00
  -6.0606061e-02   1.7919462e+00
  -2.0202020e-02   1.7948740e+00
   2.0202020e-02   1.7948740e+00
   6.0606061e-02   1.7919462e+00
   1.0101010e-01   1.7861051e+00
   1.4141414e-01   1.7773791e+00
   1.8181818e-01   1.7658108e+00
   2.2222222e-01   1.7514561e+00
   2.6262626e-01   1.7343845e+00
   3.0303030e-01   1.7146778e+00
   3.4343434e-01   1.6924299e+00
   3.8383838e-01   1.6677458e+00
   4.2424242e-01   1.6407411e+00
   4.6464646e-01   1.6115407e+00
   5.0505051e-01   1.5802781e+00
   5.4545455e-01   1.5470943e+00
   5.8585859e-01   1.5121368e+00
   6.2626263e-01   1.4755583e+00
   6.6666667e-01   1.4375160e+00
   7.0707071e-01   1.3981702e+00
   7.4747475e-01   1.3576831e+00
   7.8787879e-01   1.3162179e+00
   8.2828283e-01   1.2739377e+00
   8.6868687e-01   1.2310044e+00
   9.0909091e-01   1.1875777e+00
   9.4949495e-01   1.1438143e+00
   9.8989899e-01   1.0998666e+00
   1.0303030e+00   1.0558823e+00
   1.0707071e+00   1.0120035e+00
   1.1111111e+00   9.6836607e-01
   1.1515152e+00   9.2509883e-01
   1.1919192e+00   8.8232323e-01
   1.2323232e+00   8.4015287e-01
   1.2727273e+00   7.9869312e-01
   1.3131313e+00   7.5804081e-01
   1.3535354e+00   7.1828409e-01
   1.3939394e+00   6.7950230e-01
   1.4343434e+00   6.4176590e-01
   1.4747475e+00   6.0513652e-01
   1.5151515e+00   5.6966706e-01
   1.5555556e+00   5.3540186e-01
   1.5959596e+00   5.0237690e-01
   1.6363636e+00   4.7062009e-01
   1.6767677e+00   4.4015160e-01
   1.7171717e+00   4.1098421e-01
   1.7575758e+00   3.8312368e-01
   1.7979798e+00   3.5656925e-01
   1.8383838e+00   3.3131400e-01
   1.8787879e+00   3.0734540e-01
   1.9191919e+00   2.8464572e-01
   1.9595960e+00   2.6319257e-01
   2.0000000e+00   2.4295935e-01


==> H1DGP1P0.txt <==
  -2.0000000e+00   3.8557933e-01
  -1.9595960e+00   4.0604174e-01
  -1.9191919e+00   4.2689261e-01
  -1.8787879e+00   4.4808213e-01
  -1.8383838e+00   4.6955624e-01
  -1.7979798e+00   4.9125687e-01
  -1.7575758e+00   5.1312204e-01
  -1.7171717e+00   5.3508618e-01
  -1.6767677e+00   5.5708031e-01
  -1.6363636e+00   5.7903246e-01
  -1.5959596e+00   6.0086793e-01
  -1.5555556e+00   6.2250976e-01
  -1.5151515e+00   6.4387909e-01
  -1.4747475e+00   6.6489567e-01
  -1.4343434e+00   6.8547829e-01
  -1.3939394e+00   7.0554533e-01
  -1.3535354e+00   7.2501528e-01
  -1.3131313e+00   7.4380727e-01
  -1.2727273e+00   7.6184163e-01
  -1.2323232e+00   7.7904043e-01
  -1.1919192e+00   7.9532809e-01
  -1.1515152e+00   8.1063184e-01
  -1.1111111e+00   8.2488237e-01
  -1.0707071e+00   8.3801424e-01
  -1.0303030e+00   8.4996648e-01
  -9.8989899e-01   8.6068299e-01
  -9.4949495e-01   8.7011301e-01
  -9.0909091e-01   8.7821150e-01
  -8.6868687e-01   8.8493955e-01
  -8.2828283e-01   8.9026460e-01
  -7.8787879e-01   8.9416080e-01
  -7.4747475e-01   8.9660915e-01
  -7.0707071e-01   8.9759769e-01
  -6.6666667e-01   8.9712159e-01
  -6.2626263e-01   8.9518317e-01
  -5.8585859e-01   8.9179192e-01
  -5.4545455e-01   8.8696437e-01
  -5.0505051e-01   8.8072401e-01
  -4.6464646e-01   8.7310107e-01
  -4.2424242e-01   8.6413227e-01
  -3.8383838e-01   8.5386054e-01
  -3.4343434e-01   8.4233469e-01
  -3.0303030e-01   8.2960899e-01
  -2.6262626e-01   8.1574277e-01
  -2.2222222e-01   8.0079995e-01
  -1.8181818e-01   7.8484855e-01
  -1.4141414e-01   7.6796018e-01
  -1.0101010e-01   7.5020951e-01
  -6.0606061e-02   7.3167371e-01
  -2.0202020e-02   7.1243189e-01
   2.0202020e-02   6.9256458e-01
   6.0606061e-02   6.7215312e-01
   1.0101010e-01   6.5127916e-01
   1.4141414e-01   6.3002411e-01
   1.8181818e-01   6.0846860e-01
   2.2222222e-01   5.8669204e-01
   2.6262626e-01   5.6477211e-01
   3.0303030e-01   5.4278433e-01
   3.4343434e-01   5.2080170e-01
   3.8383838e-01   4.9889425e-01
   4.2424242e-01   4.7712879e-01
   4.6464646e-01   4.5556858e-01
   5.0505051e-01   4.3427310e-01
   5.4545455e-01   4.1329782e-01
   5.8585859e-01   3.9269405e-01
   6.2626263e-01   3.7250881e-01
   6.6666667e-01   3.5278474e-01
   7.0707071e-01   3.3356007e-01
   7.4747475e-01   3.1486859e-01
   7.8787879e-01   2.9673970e-01
   8.2828283e-01   2.7919843e-01
   8.6868687e-01   2.6226560e-01
   9.0909091e-01   2.4595785e-01
   9.4949495e-01   2.3028788e-01
   9.8989899e-01   2.1526453e-01
   1.0303030e+00   2.0089305e-01
   1.0707071e+00   1.8717522e-01
   1.1111111e+00   1.7410964e-01
   1.1515152e+00   1.6169192e-01
   1.1919192e+00   1.4991491e-01
   1.2323232e+00   1.3876896e-01
   1.2727273e+00   1.2824218e-01
   1.3131313e+00   1.1832063e-01
   1.3535354e+00   1.0898859e-01
   1.3939394e+00   1.0022883e-01
   1.4343434e+00   9.2022767e-02
   1.4747475e+00   8.4350748e-02
   1.5151515e+00   7.7192233e-02
   1.5555556e+00   7.0526007e-02
   1.5959596e+00   6.4330363e-02
   1.6363636e+00   5.8583286e-02
   1.6767677e+00   5.3262614e-02
   1.7171717e+00   4.8346189e-02
   1.7575758e+00   4.3811996e-02
   1.7979798e+00   3.9638284e-02
   1.8383838e+00   3.5803681e-02
   1.8787879e+00   3.2287285e-02
   1.9191919e+00   2.9068753e-02
   1.9595960e+00   2.6128368e-02
   2.0000000e+00   2.3447103e-02


==> H1DGP1P1.txt <==
  -2.0000000e+00   1.2147967e-01
  -1.9595960e+00   1.3159629e-01
  -1.9191919e+00   1.4232286e-01
  -1.8787879e+00   1.5367270e-01
  -1.8383838e+00   1.6565700e-01
  -1.7979798e+00   1.7828462e-01
  -1.7575758e+00   1.9156184e-01
  -1.7171717e+00   2.0549210e-01
  -1.6767677e+00   2.2007580e-01
  -1.6363636e+00   2.3531005e-01
  -1.5959596e+00   2.5118845e-01
  -1.5555556e+00   2.6770093e-01
  -1.5151515e+00   2.8483353e-01
  -1.4747475e+00   3.0256826e-01
  -1.4343434e+00   3.2088295e-01
  -1.3939394e+00   3.3975115e-01
  -1.3535354e+00   3.5914205e-01
  -1.3131313e+00   3.7902040e-01
  -1.2727273e+00   3.9934656e-01
  -1.2323232e+00   4.2007644e-01
  -1.1919192e+00   4.4116161e-01
  -1.1515152e+00   4.6254941e-01
  -1.1111111e+00   4.8418304e-01
  -1.0707071e+00   5.0600176e-01
  -1.0303030e+00   5.2794114e-01
  -9.8989899e-01   5.4993328e-01
  -9.4949495e-01   5.7190714e-01
  -9.0909091e-01   5.9378887e-01
  -8.6868687e-01   6.1550220e-01
  -8.2828283e-01   6.3696884e-01
  -7.8787879e-01   6.5810893e-01
  -7.4747475e-01   6.7884153e-01
  -7.0707071e-01   6.9908509e-01
  -6.6666667e-01   7.1875801e-01
  -6.2626263e-01   7.3777915e-01
  -5.8585859e-01   7.5606838e-01
  -5.4545455e-01   7.7354716e-01
  -5.0505051e-01   7.9013906e-01
  -4.6464646e-01   8.0577036e-01
  -4.2424242e-01   8.2037056e-01
  -3.8383838e-01   8.3387291e-01
  -3.4343434e-01   8.4621494e-01
  -3.0303030e-01   8.5733889e-01
  -2.6262626e-01   8.6719224e-01
  -2.2222222e-01   8.7572806e-01
  -1.8181818e-01   8.8290538e-01
  -1.4141414e-01   8.8868957e-01
  -1.0101010e-01   8.9305256e-01
  -6.0606061e-02   8.9597312e-01
  -2.0202020e-02   8.9743698e-01
   2.0202020e-02   8.9743698e-01
   6.0606061e-02   8.9597312e-01
   1.0101010e-01   8.9305256e-01
   1.4141414e-01   8.8868957e-01
   1.8181818e-01   8.8290538e-01
   2.2222222e-01   8.7572806e-01
   2.6262626e-01   8.6719224e-01
   3.0303030e-01   8.5733889e-01
   3.4343434e-01   8.4621494e-01
   3.8383838e-01   8.3387291e-01
   4.2424242e-01   8.2037056e-01
   4.6464646e-01   8.0577036e-01
   5.0505051e-01   7.9013906e-01
   5.4545455e-01   7.7354716e-01
   5.8585859e-01   7.5606838e-01
   6.2626263e-01   7.3777915e-01
   6.6666667e-01   7.1875801e-01
   7.0707071e-01   6.9908509e-01
   7.4747475e-01   6.7884153e-01
   7.8787879e-01   6.5810893e-01
   8.2828283e-01   6.3696884e-01
   8.6868687e-01   6.1550220e-01
   9.0909091e-01   5.9378887e-01
   9.4949495e-01   5.7190714e-01
   9.8989899e-01   5.4993328e-01
   1.0303030e+00   5.2794114e-01
   1.0707071e+00   5.0600176e-01
   1.1111111e+00   4.8418304e-01
   1.1515152e+00   4.6254941e-01
   1.1919192e+00   4.4116161e-01
   1.2323232e+00   4.2007644e-01
   1.2727273e+00   3.9934656e-01
   1.3131313e+00   3.7902040e-01
   1.3535354e+00   3.5914205e-01
   1.3939394e+00   3.3975115e-01
   1.4343434e+00   3.2088295e-01
   1.4747475e+00   3.0256826e-01
   1.5151515e+00   2.8483353e-01
   1.5555556e+00   2.6770093e-01
   1.5959596e+00   2.5118845e-01
   1.6363636e+00   2.3531005e-01
   1.6767677e+00   2.2007580e-01
   1.7171717e+00   2.0549210e-01
   1.7575758e+00   1.9156184e-01
   1.7979798e+00   1.7828462e-01
   1.8383838e+00   1.6565700e-01
   1.8787879e+00   1.5367270e-01
   1.9191919e+00   1.4232286e-01
   1.9595960e+00   1.3159629e-01
   2.0000000e+00   1.2147967e-01


==> H1DGP2P0.txt <==
  -2.0000000e+00   2.6271772e-01
  -1.9595960e+00   2.7031593e-01
  -1.9191919e+00   2.7797210e-01
  -1.8787879e+00   2.8567885e-01
  -1.8383838e+00   2.9342848e-01
  -1.7979798e+00   3.0121302e-01
  -1.7575758e+00   3.0902422e-01
  -1.7171717e+00   3.1685356e-01
  -1.6767677e+00   3.2469228e-01
  -1.6363636e+00   3.3253139e-01
  -1.5959596e+00   3.4036165e-01
  -1.5555556e+00   3.4817365e-01
  -1.5151515e+00   3.5595777e-01
  -1.4747475e+00   3.6370423e-01
  -1.4343434e+00   3.7140311e-01
  -1.3939394e+00   3.7904434e-01
  -1.3535354e+00   3.8661776e-01
  -1.3131313e+00   3.9411311e-01
  -1.2727273e+00   4.0152007e-01
  -1.2323232e+00   4.0882829e-01
  -1.1919192e+00   4.1602739e-01
  -1.1515152e+00   4.2310700e-01
  -1.1111111e+00   4.3005678e-01
  -1.0707071e+00   4.3686644e-01
  -1.0303030e+00   4.4352578e-01
  -9.8989899e-01   4.5002470e-01
  -9.4949495e-01   4.5635324e-01
  -9.0909091e-01   4.6250159e-01
  -8.6868687e-01   4.6846011e-01
  -8.2828283e-01   4.7421938e-01
  -7.8787879e-01   4.7977022e-01
  -7.4747475e-01   4.8510369e-01
  -7.0707071e-01   4.9021113e-01
  -6.6666667e-01   4.9508419e-01
  -6.2626263e-01   4.9971485e-01
  -5.8585859e-01   5.0409541e-01
  -5.4545455e-01   5.0821858e-01
  -5.0505051e-01   5.1207742e-01
  -4.6464646e-01   5.1566544e-01
  -4.2424242e-01   5.1897653e-01
  -3.8383838e-01   5.2200506e-01
  -3.4343434e-01   5.2474584e-01
  -3.0303030e-01   5.2719417e-01
  -2.6262626e-01   5.2934583e-01
  -2.2222222e-01   5.3119710e-01
  -1.8181818e-01   5.3274476e-01
  -1.4141414e-01   5.3398614e-01
  -1.0101010e-01   5.3491908e-01
  -6.0606061e-02   5.3554194e-01
  -2.0202020e-02   5.3585364e-01
   2.0202020e-02   5.3585364e-01
   6.0606061e-02   5.3554194e-01
   1.0101010e-01   5.3491908e-01
   1.4141414e-01   5.3398614e-01
   1.8181818e-01   5.3274476e-01
   2.2222222e-01   5.3119710e-01
   2.6262626e-01   5.2934583e-01
   3.0303030e-01   5.2719417e-01
   3.4343434e-01   5.2474584e-01
   3.8383838e-01   5.2200506e-01
   4.2424242e-01   5.1897653e-01
   4.6464646e-01   5.1566544e-01
   5.0505051e-01   5.1207742e-01
   5.4545455e-01   5.0821858e-01
   5.8585859e-01   5.0409541e-01
   6.2626263e-01   4.9971485e-01
   6.6666667e-01   4.9508419e-01
   7.0707071e-01   4.9021113e-01
   7.4747475e-01   4.8510369e-01
   7.8787879e-01   4.7977022e-01
   8.2828283e-01   4.7421938e-01
   8.6868687e-01   4.6846011e-01
   9.0909091e-01   4.6250159e-01
   9.4949495e-01   4.5635324e-01
   9.8989899e-01   4.5002470e-01
   1.0303030e+00   4.4352578e-01
   1.0707071e+00   4.3686644e-01
   1.1111111e+00   4.3005678e-01
   1.1515152e+00   4.2310700e-01
   1.1919192e+00   4.1602739e-01
   1.2323232e+00   4.0882829e-01
   1.2727273e+00   4.0152007e-01
   1.3131313e+00   3.9411311e-01
   1.3535354e+00   3.8661776e-01
   1.3939394e+00   3.7904434e-01
   1.4343434e+00   3.7140311e-01
   1.4747475e+00   3.6370423e-01
   1.5151515e+00   3.5595777e-01
   1.5555556e+00   3.4817365e-01
   1.5959596e+00   3.4036165e-01
   1.6363636e+00   3.3253139e-01
   1.6767677e+00   3.2469228e-01
   1.7171717e+00   3.1685356e-01
   1.7575758e+00   3.0902422e-01
   1.7979798e+00   3.0121302e-01
   1.8383838e+00   2.9342848e-01
   1.8787879e+00   2.8567885e-01
   1.9191919e+00   2.7797210e-01
   1.9595960e+00   2.7031593e-01
   2.0000000e+00   2.6271772e-01


==> H1DGP2P1.txt <==
  -2.0000000e+00   1.2147967e-01
  -1.9595960e+00   1.3159629e-01
  -1.9191919e+00   1.4232286e-01
  -1.8787879e+00   1.5367270e-01
  -1.8383838e+00   1.6565700e-01
  -1.7979798e+00   1.7828462e-01
  -1.7575758e+00   1.9156184e-01
  -1.7171717e+00   2.0549210e-01
  -1.6767677e+00   2.2007580e-01
  -1.6363636e+00   2.3531005e-01
  -1.5959596e+00   2.5118845e-01
  -1.5555556e+00   2.6770093e-01
  -1.5151515e+00   2.8483353e-01
  -1.4747475e+00   3.0256826e-01
  -1.4343434e+00   3.2088295e-01
  -1.3939394e+00   3.3975115e-01
  -1.3535354e+00   3.5914205e-01
  -1.3131313e+00   3.7902040e-01
  -1.2727273e+00   3.9934656e-01
  -1.2323232e+00   4.2007644e-01
  -1.1919192e+00   4.4116161e-01
  -1.1515152e+00   4.6254941e-01
  -1.1111111e+00   4.8418304e-01
  -1.0707071e+00   5.0600176e-01
  -1.0303030e+00   5.2794114e-01
  -9.8989899e-01   5.4993328e-01
  -9.4949495e-01   5.7190714e-01
  -9.0909091e-01   5.9378887e-01
  -8.6868687e-01   6.1550220e-01
  -8.2828283e-01   6.3696884e-01
  -7.8787879e-01   6.5810893e-01
  -7.4747475e-01   6.7884153e-01
  -7.0707071e-01   6.9908509e-01
  -6.6666667e-01   7.1875801e-01
  -6.2626263e-01   7.3777915e-01
  -5.8585859e-01   7.5606838e-01
  -5.4545455e-01   7.7354716e-01
  -5.0505051e-01   7.9013906e-01
  -4.6464646e-01   8.0577036e-01
  -4.2424242e-01   8.2037056e-01
  -3.8383838e-01   8.3387291e-01
  -3.4343434e-01   8.4621494e-01
  -3.0303030e-01   8.5733889e-01
  -2.6262626e-01   8.6719224e-01
  -2.2222222e-01   8.7572806e-01
  -1.8181818e-01   8.8290538e-01
  -1.4141414e-01   8.8868957e-01
  -1.0101010e-01   8.9305256e-01
  -6.0606061e-02   8.9597312e-01
  -2.0202020e-02   8.9743698e-01
   2.0202020e-02   8.9743698e-01
   6.0606061e-02   8.9597312e-01
   1.0101010e-01   8.9305256e-01
   1.4141414e-01   8.8868957e-01
   1.8181818e-01   8.8290538e-01
   2.2222222e-01   8.7572806e-01
   2.6262626e-01   8.6719224e-01
   3.0303030e-01   8.5733889e-01
   3.4343434e-01   8.4621494e-01
   3.8383838e-01   8.3387291e-01
   4.2424242e-01   8.2037056e-01
   4.6464646e-01   8.0577036e-01
   5.0505051e-01   7.9013906e-01
   5.4545455e-01   7.7354716e-01
   5.8585859e-01   7.5606838e-01
   6.2626263e-01   7.3777915e-01
   6.6666667e-01   7.1875801e-01
   7.0707071e-01   6.9908509e-01
   7.4747475e-01   6.7884153e-01
   7.8787879e-01   6.5810893e-01
   8.2828283e-01   6.3696884e-01
   8.6868687e-01   6.1550220e-01
   9.0909091e-01   5.9378887e-01
   9.4949495e-01   5.7190714e-01
   9.8989899e-01   5.4993328e-01
   1.0303030e+00   5.2794114e-01
   1.0707071e+00   5.0600176e-01
   1.1111111e+00   4.8418304e-01
   1.1515152e+00   4.6254941e-01
   1.1919192e+00   4.4116161e-01
   1.2323232e+00   4.2007644e-01
   1.2727273e+00   3.9934656e-01
   1.3131313e+00   3.7902040e-01
   1.3535354e+00   3.5914205e-01
   1.3939394e+00   3.3975115e-01
   1.4343434e+00   3.2088295e-01
   1.4747475e+00   3.0256826e-01
   1.5151515e+00   2.8483353e-01
   1.5555556e+00   2.6770093e-01
   1.5959596e+00   2.5118845e-01
   1.6363636e+00   2.3531005e-01
   1.6767677e+00   2.2007580e-01
   1.7171717e+00   2.0549210e-01
   1.7575758e+00   1.9156184e-01
   1.7979798e+00   1.7828462e-01
   1.8383838e+00   1.6565700e-01
   1.8787879e+00   1.5367270e-01
   1.9191919e+00   1.4232286e-01
   1.9595960e+00   1.3159629e-01
   2.0000000e+00   1.2147967e-01


==> H1DGP3P0.txt <==
  -2.0000000e+00   9.2549002e-04
  -1.9595960e+00   1.2512812e-03
  -1.9191919e+00   1.6813765e-03
  -1.8787879e+00   2.2454423e-03
  -1.8383838e+00   2.9803392e-03
  -1.7979798e+00   3.9314827e-03
  -1.7575758e+00   5.1543502e-03
  -1.7171717e+00   6.7161184e-03
  -1.6767677e+00   8.6974039e-03
  -1.6363636e+00   1.1194065e-02
  -1.5959596e+00   1.4319005e-02
  -1.5555556e+00   1.8203914e-02
  -1.5151515e+00   2.3000833e-02
  -1.4747475e+00   2.8883461e-02
  -1.4343434e+00   3.6048049e-02
  -1.3939394e+00   4.4713759e-02
  -1.3535354e+00   5.5122318e-02
  -1.3131313e+00   6.7536824e-02
  -1.2727273e+00   8.2239539e-02
  -1.2323232e+00   9.9528527e-02
  -1.1919192e+00   1.1971301e-01
  -1.1515152e+00   1.4310738e-01
  -1.1111111e+00   1.7002373e-01
  -1.0707071e+00   2.0076313e-01
  -1.0303030e+00   2.3560539e-01
  -9.8989899e-01   2.7479788e-01
  -9.4949495e-01   3.1854325e-01
  -9.0909091e-01   3.6698669e-01
  -8.6868687e-01   4.2020294e-01
  -8.2828283e-01   4.7818366e-01
  -7.8787879e-01   5.4082562e-01
  -7.4747475e-01   6.0792031e-01
  -7.0707071e-01   6.7914565e-01
  -6.6666667e-01   7.5406028e-01
  -6.2626263e-01   8.3210107e-01
  -5.8585859e-01   9.1258426e-01
  -5.4545455e-01   9.9471058e-01
  -5.0505051e-01   1.0775747e+00
  -4.6464646e-01   1.1601787e+00
  -4.2424242e-01   1.2414501e+00
  -3.8383838e-01   1.3202633e+00
  -3.4343434e-01   1.3954641e+00
  -3.0303030e-01   1.4658978e+00
  -2.6262626e-01   1.5304374e+00
  -2.2222222e-01   1.5880140e+00
  -1.8181818e-01   1.6376457e+00
  -1.4141414e-01   1.6784656e+00
  -1.0101010e-01   1.7097469e+00
  -6.0606061e-02   1.7309244e+00
  -2.0202020e-02   1.7416112e+00
   2.0202020e-02   1.7416112e+00
   6.0606061e-02   1.7309244e+00
   1.0101010e-01   1.7097469e+00
   1.4141414e-01   1.6784656e+00
   1.8181818e-01   1.6376457e+00
   2.2222222e-01   1.5880140e+00
   2.6262626e-01   1.5304374e+00
   3.0303030e-01   1.4658978e+00
   3.4343434e-01   1.3954641e+00
   3.8383838e-01   1.3202633e+00
   4.2424242e-01   1.2414501e+00
   4.6464646e-01   1.1601787e+00
   5.0505051e-01   1.0775747e+00
   5.4545455e-01   9.9471058e-01
   5.8585859e-01   9.1258426e-01
   6.2626263e-01   8.3210107e-01
   6.6666667e-01   7.5406028e-01
   7.0707071e-01   6.7914565e-01
   7.4747475e-01   6.0792031e-01
   7.8787879e-01   5.4082562e-01
   8.2828283e-01   4.7818366e-01
   8.6868687e-01   4.2020294e-01
   9.0909091e-01   3.6698669e-01
   9.4949495e-01   3.1854325e-01
   9.8989899e-01   2.7479788e-01
   1.0303030e+00   2.3560539e-01
   1.0707071e+00   2.0076313e-01
   1.1111111e+00   1.7002373e-01
   1.1515152e+00   1.4310738e-01
   1.1919192e+00   1.1971301e-01
   1.2323232e+00   9.9528527e-02
   1.2727273e+00   8.2239539e-02
   1.3131313e+00   6.7536824e-02
   1.3535354e+00   5.5122318e-02
   1.3939394e+00   4.4713759e-02
   1.4343434e+00   3.6048049e-02
   1.4747475e+00   2.8883461e-02
   1.5151515e+00   2.3000833e-02
   1.5555556e+00   1.8203914e-02
   1.5959596e+00   1.4319005e-02
   1.6363636e+00   1.1194065e-02
   1.6767677e+00   8.6974039e-03
   1.7171717e+00   6.7161184e-03
   1.7575758e+00   5.1543502e-03
   1.7979798e+00   3.9314827e-03
   1.8383838e+00   2.9803392e-03
   1.8787879e+00   2.2454423e-03
   1.9191919e+00   1.6813765e-03
   1.9595960e+00   1.2512812e-03
   2.0000000e+00   9.2549002e-04


==> H1DGP3P1.txt <==
  -2.0000000e+00   1.2147967e-01
  -1.9595960e+00   1.3159629e-01
  -1.9191919e+00   1.4232286e-01
  -1.8787879e+00   1.5367270e-01
  -1.8383838e+00   1.6565700e-01
  -1.7979798e+00   1.7828462e-01
  -1.7575758e+00   1.9156184e-01
  -1.7171717e+00   2.0549210e-01
  -1.6767677e+00   2.2007580e-01
  -1.6363636e+00   2.3531005e-01
  -1.5959596e+00   2.5118845e-01
  -1.5555556e+00   2.6770093e-01
  -1.5151515e+00   2.8483353e-01
  -1.4747475e+00   3.0256826e-01
  -1.4343434e+00   3.2088295e-01
  -1.3939394e+00   3.3975115e-01
  -1.3535354e+00   3.5914205e-01
  -1.3131313e+00   3.7902040e-01
  -1.2727273e+00   3.9934656e-01
  -1.2323232e+00   4.2007644e-01
  -1.1919192e+00   4.4116161e-01
  -1.1515152e+00   4.6254941e-01
  -1.1111111e+00   4.8418304e-01
  -1.0707071e+00   5.0600176e-01
  -1.0303030e+00   5.2794114e-01
  -9.8989899e-01   5.4993328e-01
  -9.4949495e-01   5.7190714e-01
  -9.0909091e-01   5.9378887e-01
  -8.6868687e-01   6.1550220e-01
  -8.2828283e-01   6.3696884e-01
  -7.8787879e-01   6.5810893e-01
  -7.4747475e-01   6.7884153e-01
  -7.0707071e-01   6.9908509e-01
  -6.6666667e-01   7.1875801e-01
  -6.2626263e-01   7.3777915e-01
  -5.8585859e-01   7.5606838e-01
  -5.4545455e-01   7.7354716e-01
  -5.0505051e-01   7.9013906e-01
  -4.6464646e-01   8.0577036e-01
  -4.2424242e-01   8.2037056e-01
  -3.8383838e-01   8.3387291e-01
  -3.4343434e-01   8.4621494e-01
  -3.0303030e-01   8.5733889e-01
  -2.6262626e-01   8.6719224e-01
  -2.2222222e-01   8.7572806e-01
  -1.8181818e-01   8.8290538e-01
  -1.4141414e-01   8.8868957e-01
  -1.0101010e-01   8.9305256e-01
  -6.0606061e-02   8.9597312e-01
  -2.0202020e-02   8.9743698e-01
   2.0202020e-02   8.9743698e-01
   6.0606061e-02   8.9597312e-01
   1.0101010e-01   8.9305256e-01
   1.4141414e-01   8.8868957e-01
   1.8181818e-01   8.8290538e-01
   2.2222222e-01   8.7572806e-01
   2.6262626e-01   8.6719224e-01
   3.0303030e-01   8.5733889e-01
   3.4343434e-01   8.4621494e-01
   3.8383838e-01   8.3387291e-01
   4.2424242e-01   8.2037056e-01
   4.6464646e-01   8.0577036e-01
   5.0505051e-01   7.9013906e-01
   5.4545455e-01   7.7354716e-01
   5.8585859e-01   7.5606838e-01
   6.2626263e-01   7.3777915e-01
   6.6666667e-01   7.1875801e-01
   7.0707071e-01   6.9908509e-01
   7.4747475e-01   6.7884153e-01
   7.8787879e-01   6.5810893e-01
   8.2828283e-01   6.3696884e-01
   8.6868687e-01   6.1550220e-01
   9.0909091e-01   5.9378887e-01
   9.4949495e-01   5.7190714e-01
   9.8989899e-01   5.4993328e-01
   1.0303030e+00   5.2794114e-01
   1.0707071e+00   5.0600176e-01
   1.1111111e+00   4.8418304e-01
   1.1515152e+00   4.6254941e-01
   1.1919192e+00   4.4116161e-01
   1.2323232e+00   4.2007644e-01
   1.2727273e+00   3.9934656e-01
   1.3131313e+00   3.7902040e-01
   1.3535354e+00   3.5914205e-01
   1.3939394e+00   3.3975115e-01
   1.4343434e+00   3.2088295e-01
   1.4747475e+00   3.0256826e-01
   1.5151515e+00   2.8483353e-01
   1.5555556e+00   2.6770093e-01
   1.5959596e+00   2.5118845e-01
   1.6363636e+00   2.3531005e-01
   1.6767677e+00   2.2007580e-01
   1.7171717e+00   2.0549210e-01
   1.7575758e+00   1.9156184e-01
   1.7979798e+00   1.7828462e-01
   1.8383838e+00   1.6565700e-01
   1.8787879e+00   1.5367270e-01
   1.9191919e+00   1.4232286e-01
   1.9595960e+00   1.3159629e-01
   2.0000000e+00   1.2147967e-01


==> H1DGP4P0.txt <==
  -2.0000000e+00   1.3641132e-14
  -1.9595960e+00   1.7186489e-13
  -1.9191919e+00   1.9505146e-12
  -1.8787879e+00   1.9940523e-11
  -1.8383838e+00   1.8363234e-10
  -1.7979798e+00   1.5233058e-09
  -1.7575758e+00   1.1382831e-08
  -1.7171717e+00   7.6619405e-08
  -1.6767677e+00   4.6457149e-07
  -1.6363636e+00   2.5374157e-06
  -1.5959596e+00   1.2484064e-05
  -1.5555556e+00   5.5328082e-05
  -1.5151515e+00   2.2088211e-04
  -1.4747475e+00   7.9432963e-04
  -1.4343434e+00   2.5731569e-03
  -1.3939394e+00   7.5085671e-03
  -1.3535354e+00   1.9736637e-02
  -1.3131313e+00   4.6732017e-02
  -1.2727273e+00   9.9673845e-02
  -1.2323232e+00   1.9150197e-01
  -1.1919192e+00   3.3142921e-01
  -1.1515152e+00   5.1669518e-01
  -1.1111111e+00   7.2561500e-01
  -1.0707071e+00   9.1793942e-01
  -1.0303030e+00   1.0461305e+00
  -9.8989899e-01   1.0742965e+00
  -9.4949495e-01   9.9495068e-01
  -9.0909091e-01   8.3361818e-01
  -8.6868687e-01   6.3889375e-01
  -8.2828283e-01   4.6491548e-01
  -7.8787879e-01   3.5651145e-01
  -7.4747475e-01   3.4231479e-01
  -7.0707071e-01   4.3332573e-01
  -6.6666667e-01   6.2120687e-01
  -6.2626263e-01   8.7463712e-01
  -5.8585859e-01   1.1388867e+00
  -5.4545455e-01   1.3459147e+00
  -5.0505051e-01   1.4360591e+00
  -4.6464646e-01   1.3821482e+00
  -4.2424242e-01   1.2020513e+00
  -3.8383838e-01   9.5189793e-01
  -3.4343434e-01   7.0491071e-01
  -3.0303030e-01   5.2904788e-01
  -2.6262626e-01   4.7367865e-01
  -2.2222222e-01   5.6520543e-01
  -1.8181818e-01   8.0423716e-01
  -1.4141414e-01   1.1594715e+00
  -1.0101010e-01   1.5630244e+00
  -6.0606061e-02   1.9184309e+00
  -2.0202020e-02   2.1274933e+00
   2.0202020e-02   2.1274933e+00
   6.0606061e-02   1.9184309e+00
   1.0101010e-01   1.5630244e+00
   1.4141414e-01   1.1594715e+00
   1.8181818e-01   8.0423716e-01
   2.2222222e-01   5.6520543e-01
   2.6262626e-01   4.7367865e-01
   3.0303030e-01   5.2904788e-01
   3.4343434e-01   7.0491071e-01
   3.8383838e-01   9.5189793e-01
   4.2424242e-01   1.2020513e+00
   4.6464646e-01   1.3821482e+00
   5.0505051e-01   1.4360591e+00
   5.4545455e-01   1.3459147e+00
   5.8585859e-01   1.1388867e+00
   6.2626263e-01   8.7463712e-01
   6.6666667e-01   6.2120687e-01
   7.0707071e-01   4.3332573e-01
   7.4747475e-01   3.4231479e-01
   7.8787879e-01   3.5651145e-01
   8.2828283e-01   4.6491548e-01
   8.6868687e-01   6.3889375e-01
   9.0909091e-01   8.3361818e-01
   9.4949495e-01   9.9495068e-01
   9.8989899e-01   1.0742965e+00
   1.0303030e+00   1.0461305e+00
   1.0707071e+00   9.1793942e-01
   1.1111111e+00   7.2561500e-01
   1.1515152e+00   5.1669518e-01
   1.1919192e+00   3.3142921e-01
   1.2323232e+00   1.9150197e-01
   1.2727273e+00   9.9673845e-02
   1.3131313e+00   4.6732017e-02
   1.3535354e+00   1.9736637e-02
   1.3939394e+00   7.5085671e-03
   1.4343434e+00   2.5731569e-03
   1.4747475e+00   7.9432963e-04
   1.5151515e+00   2.2088211e-04
   1.5555556e+00   5.5328082e-05
   1.5959596e+00   1.2484064e-05
   1.6363636e+00   2.5374157e-06
   1.6767677e+00   4.6457149e-07
   1.7171717e+00   7.6619405e-08
   1.7575758e+00   1.1382831e-08
   1.7979798e+00   1.5233058e-09
   1.8383838e+00   1.8363234e-10
   1.8787879e+00   1.9940523e-11
   1.9191919e+00   1.9505146e-12
   1.9595960e+00   1.7186489e-13
   2.0000000e+00   1.3641132e-14


==> H1DGP4P1.txt <==
  -2.0000000e+00   1.2147967e-01
  -1.9595960e+00   1.3159629e-01
  -1.9191919e+00   1.4232286e-01
  -1.8787879e+00   1.5367270e-01
  -1.8383838e+00   1.6565700e-01
  -1.7979798e+00   1.7828462e-01
  -1.7575758e+00   1.9156184e-01
  -1.7171717e+00   2.0549210e-01
  -1.6767677e+00   2.2007580e-01
  -1.6363636e+00   2.3531005e-01
  -1.5959596e+00   2.5118845e-01
  -1.5555556e+00   2.6770093e-01
  -1.5151515e+00   2.8483353e-01
  -1.4747475e+00   3.0256826e-01
  -1.4343434e+00   3.2088295e-01
  -1.3939394e+00   3.3975115e-01
  -1.3535354e+00   3.5914205e-01
  -1.3131313e+00   3.7902040e-01
  -1.2727273e+00   3.9934656e-01
  -1.2323232e+00   4.2007644e-01
  -1.1919192e+00   4.4116161e-01
  -1.1515152e+00   4.6254941e-01
  -1.1111111e+00   4.8418304e-01
  -1.0707071e+00   5.0600176e-01
  -1.0303030e+00   5.2794114e-01
  -9.8989899e-01   5.4993328e-01
  -9.4949495e-01   5.7190714e-01
  -9.0909091e-01   5.9378887e-01
  -8.6868687e-01   6.1550220e-01
  -8.2828283e-01   6.3696884e-01
  -7.8787879e-01   6.5810893e-01
  -7.4747475e-01   6.7884153e-01
  -7.0707071e-01   6.9908509e-01
  -6.6666667e-01   7.1875801e-01
  -6.2626263e-01   7.3777915e-01
  -5.8585859e-01   7.5606838e-01
  -5.4545455e-01   7.7354716e-01
  -5.0505051e-01   7.9013906e-01
  -4.6464646e-01   8.0577036e-01
  -4.2424242e-01   8.2037056e-01
  -3.8383838e-01   8.3387291e-01
  -3.4343434e-01   8.4621494e-01
  -3.0303030e-01   8.5733889e-01
  -2.6262626e-01   8.6719224e-01
  -2.2222222e-01   8.7572806e-01
  -1.8181818e-01   8.8290538e-01
  -1.4141414e-01   8.8868957e-01
  -1.0101010e-01   8.9305256e-01
  -6.0606061e-02   8.9597312e-01
  -2.0202020e-02   8.9743698e-01
   2.0202020e-02   8.9743698e-01
   6.0606061e-02   8.9597312e-01
   1.0101010e-01   8.9305256e-01
   1.4141414e-01   8.8868957e-01
   1.8181818e-01   8.8290538e-01
   2.2222222e-01   8.7572806e-01
   2.6262626e-01   8.6719224e-01
   3.0303030e-01   8.5733889e-01
   3.4343434e-01   8.4621494e-01
   3.8383838e-01   8.3387291e-01
   4.2424242e-01   8.2037056e-01
   4.6464646e-01   8.0577036e-01
   5.0505051e-01   7.9013906e-01
   5.4545455e-01   7.7354716e-01
   5.8585859e-01   7.5606838e-01
   6.2626263e-01   7.3777915e-01
   6.6666667e-01   7.1875801e-01
   7.0707071e-01   6.9908509e-01
   7.4747475e-01   6.7884153e-01
   7.8787879e-01   6.5810893e-01
   8.2828283e-01   6.3696884e-01
   8.6868687e-01   6.1550220e-01
   9.0909091e-01   5.9378887e-01
   9.4949495e-01   5.7190714e-01
   9.8989899e-01   5.4993328e-01
   1.0303030e+00   5.2794114e-01
   1.0707071e+00   5.0600176e-01
   1.1111111e+00   4.8418304e-01
   1.1515152e+00   4.6254941e-01
   1.1919192e+00   4.4116161e-01
   1.2323232e+00   4.2007644e-01
   1.2727273e+00   3.9934656e-01
   1.3131313e+00   3.7902040e-01
   1.3535354e+00   3.5914205e-01
   1.3939394e+00   3.3975115e-01
   1.4343434e+00   3.2088295e-01
   1.4747475e+00   3.0256826e-01
   1.5151515e+00   2.8483353e-01
   1.5555556e+00   2.6770093e-01
   1.5959596e+00   2.5118845e-01
   1.6363636e+00   2.3531005e-01
   1.6767677e+00   2.2007580e-01
   1.7171717e+00   2.0549210e-01
   1.7575758e+00   1.9156184e-01
   1.7979798e+00   1.7828462e-01
   1.8383838e+00   1.6565700e-01
   1.8787879e+00   1.5367270e-01
   1.9191919e+00   1.4232286e-01
   1.9595960e+00   1.3159629e-01
   2.0000000e+00   1.2147967e-01

